Structural Parameters of Stellar Disks from 2MASS Images of Edge-on Galaxies

We present results of an analysis of the J, H, and K$_s$ 2MASS images of 139 spiral edge-on galaxies selected from the Revised Flat Galaxies Catalog. The basic structural parameters scalelength (h), scaleheight (z_0), and central surface brightness of the stellar disks (mu_0) are determined for all selected galaxies in the NIR bands. The mean relative ratios of the scaleheights of the thin stellar disks in the J:H:K$_s$ bands are 1.16:1.08:1.00, respectively. Comparing the scaleheights obtained from the NIR bands for the same objects, we estimate the scaleheights of the thin stellar disks corrected for the internal extinction. We find that the extinction-corrected scaleheight is, on average, 11% smaller than that in the K-band. Using the extinction-corrected structural parameters, we find that the dark-to-luminous mass ratio is, on average, 1.3 for the galaxies in our sample within the framework of a simplified galactic model. The relative thicknesses of the stellar disks z_0/h correlates with their face-on central surface brightnesses obtained from the 2MASS images. We also find that the scaleheight of the stellar disks shows no systematic growth with radius in most of our galaxies.

==> table1.txt <==
Name        h(K)     dh     z0(K)    dz    mu_0(K) dmu_0 z0(cor.) z(cor)/h mu_0(K,cor) Mdark/Mlum
RFGC0095    0.72    0.06    0.31    0.08   17.69    0.34    0.27   0.375   17.61    0.06
RFGC0099    4.35    0.06    0.95    0.17   17.51    0.20    0.83   0.191   17.41    1.02
RFGC0102    1.76    0.03    0.48    0.11   17.49    0.23    0.46   0.260   17.46    0.49
RFGC0124    8.15    0.24    1.36    0.19   17.94    0.16    1.12   0.137   17.81    1.79
RFGC0152    5.33    0.06    0.88    0.14   17.73    0.20    0.76   0.143   17.66    1.67
RFGC0176    3.75    0.10    0.99    0.22   17.42    0.22    0.95   0.253   17.40    0.53
RFGC0183    5.62    0.20    0.95    0.25   18.43    0.26    0.83   0.148   18.36    1.58
RFGC0238    4.31    0.19    0.88    0.19   18.61    0.23    0.86   0.200   18.59    0.93
RFGC0318    7.78    0.51    0.67    0.08   18.61    0.12    0.60   0.077   18.57    3.90
RFGC0363    5.12    0.46    0.98    0.09   17.93    0.16    0.78   0.152   17.78    1.52
RFGC0396    8.54    0.30    1.13    0.20   18.64    0.19    0.94   0.110   18.53    2.45
RFGC0439    6.73    0.08    1.23    0.26   18.67    0.24    1.09   0.162   18.60    1.36
RFGC0504    4.45    0.45    0.68    0.15   17.85    0.29    0.61   0.137   17.78    1.78
RFGC0538    1.96    0.06    0.46    0.10   18.41    0.24    0.40   0.205   18.32    0.88
RFGC0553    6.65    0.50    1.80    0.41   17.47    0.26    1.55   0.234   17.38    0.66
RFGC0558    0.92    0.20    0.36    0.09   17.92    0.37    0.26   0.282   17.72    0.38
RFGC0560    4.63    0.07    1.09    0.19   17.65    0.22    1.00   0.216   17.60    0.79
RFGC0621    3.50    0.11    0.69    0.14   18.02    0.20    0.66   0.190   18.01    1.02
RFGC0634    2.25    0.04    0.52    0.10   16.05    0.20    0.44   0.194   15.95    0.99
RFGC0642    2.76    0.35    0.47    0.08   16.39    0.39    0.43   0.157   16.35    1.44
RFGC0677    7.66    0.28    1.36    0.21   18.00    0.18    1.22   0.160   17.94    1.40
RFGC0766    4.95    0.49    0.52    0.05   18.36    0.20    0.45   0.091   18.28    3.18
RFGC0777    4.28    0.04    0.82    0.12   17.38    0.18    0.78   0.182   17.34    1.11
RFGC0811    2.46    0.06    0.62    0.12   17.57    0.24    0.57   0.232   17.50    0.67
RFGC0910    3.02    0.29    0.48    0.08   17.98    0.27    0.39   0.128   17.86    1.98
RFGC0970    2.20    0.04    0.43    0.09   17.62    0.21    0.37   0.170   17.54    1.26
RFGC1000    4.84    0.02    0.69    0.14   17.28    0.23    0.63   0.130   17.23    1.93
RFGC1049    0.84    0.01    0.21    0.05   16.63    0.23    0.19   0.228   16.53    0.70
RFGC1102    4.35    0.19    0.70    0.13   17.37    0.18    0.64   0.147   17.31    1.60
RFGC1128    2.84    0.00    0.68    0.11   16.62    0.19    0.55   0.193   16.50    0.99
RFGC1140    4.02    0.05    0.75    0.18   17.57    0.25    0.71   0.177   17.54    1.17
RFGC1172    4.82    0.37    0.69    0.18   19.41    0.31    0.66   0.136   19.40    1.80
RFGC1194    2.76    0.04    0.63    0.12   17.91    0.20    0.56   0.202   17.84    0.91
RFGC1210    2.56    0.04    0.40    0.07   16.67    0.21    0.34   0.132   16.59    1.89
RFGC1224    2.48    0.17    0.66    0.17   17.14    0.30    0.66   0.266   17.14    0.46
RFGC1244    4.85    0.06    1.25    0.34   18.11    0.27    1.13   0.232   18.07    0.67
RFGC1250    1.58    0.03    0.50    0.10   16.27    0.22    0.44   0.281   16.22    0.39
RFGC1263    3.14    0.23    0.74    0.11   17.38    0.23    0.59   0.188   17.25    1.04
RFGC1265    3.67    0.20    0.57    0.10   17.75    0.22    0.53   0.146   17.71    1.63
RFGC1295    1.42    0.12    0.42    0.13   16.01    0.34    0.38   0.267   15.94    0.46
RFGC1300    8.29    0.05    1.53    0.27   18.24    0.19    1.46   0.176   18.22    1.18
RFGC1306    4.18    0.02    0.98    0.14   17.33    0.15    0.91   0.219   17.30    0.77
RFGC1339    7.71    0.64    1.27    0.25   18.25    0.23    1.00   0.130   18.12    1.93
RFGC1349    2.28    0.03    0.79    0.16   16.63    0.23    0.67   0.296   16.55    0.32
RFGC1421    2.29    0.08    0.40    0.05   17.43    0.15    0.36   0.158   17.36    1.42
RFGC1431    5.84    0.27    1.40    0.22   16.81    0.16    1.32   0.226   16.77    0.71
RFGC1467    4.04    0.20    1.05    0.24   17.19    0.26    0.96   0.237   17.15    0.64
RFGC1500    2.59    0.01    0.87    0.13   16.37    0.15    0.79   0.305   16.31    0.28
RFGC1504    2.79    0.19    0.44    0.12   18.20    0.32    0.31   0.112   18.02    2.40
RFGC1528    1.43    0.01    0.35    0.04   16.93    0.18    0.27   0.186   16.77    1.07
RFGC1537    2.05    0.06    0.43    0.06   17.84    0.15    0.39   0.192   17.77    1.01
RFGC1552    5.50    0.14    1.43    0.32   17.43    0.27    1.43   0.260   17.43    0.49
RFGC1603    5.43    0.06    1.26    0.24   17.94    0.20    1.08   0.198   17.86    0.94
RFGC1654    1.47    0.07    0.36    0.09   17.54    0.31    0.30   0.204   17.41    0.89
RFGC1670    8.82    0.04    1.15    0.23   18.38    0.23    0.97   0.110   18.30    2.46
RFGC1682    5.66    0.53    0.99    0.25   18.04    0.31    0.89   0.157   17.98    1.44
RFGC1702    3.94    0.15    0.61    0.10   17.39    0.22    0.59   0.150   17.36    1.55
RFGC1709    9.08    1.67    1.12    0.18   18.11    0.26    0.99   0.109   18.04    2.48
RFGC1727    1.80    0.03    0.41    0.09   18.77    0.22    0.31   0.171   18.58    1.25
RFGC1743    6.14    0.18    2.30    0.74   17.72    0.33    2.20   0.358   17.68    0.10
RFGC1745    2.91    0.05    0.48    0.11   17.36    0.23    0.39   0.135   17.23    1.83
RFGC1747    1.80    0.03    0.60    0.16   17.04    0.27    0.51   0.281   16.94    0.39
RFGC1753    3.51    0.05    0.78    0.15   17.23    0.19    0.72   0.206   17.17    0.87
RFGC1830    1.78    0.00    0.28    0.04   17.65    0.16    0.24   0.135   17.56    1.83
RFGC1945    1.29    0.01    0.29    0.06   17.55    0.22    0.26   0.203   17.50    0.90
RFGC2085    7.62    0.25    1.40    0.19   17.98    0.16    1.20   0.158   17.89    1.42
RFGC2100    2.95    0.31    1.37    0.35   17.32    0.32    1.09   0.369   17.20    0.07
RFGC2133    4.09    0.40    0.78    0.16   18.25    0.28    0.71   0.173   18.19    1.22
RFGC2182    1.54    0.11    0.40    0.06   17.17    0.20    0.31   0.198   17.00    0.94
RFGC2212    2.18    0.04    0.51    0.08   17.23    0.17    0.45   0.208   17.17    0.86
RFGC2222    0.82    0.08    0.38    0.12   18.03    0.38    0.27   0.329   17.78    0.19
RFGC2239    0.26    0.04    0.04    0.01   18.74    0.25    0.03   0.123   18.59    2.10
RFGC2245    1.35    0.07    0.35    0.08   19.24    0.26    0.33   0.241   19.20    0.61
RFGC2246    0.44    0.02    0.09    0.03   19.19    0.33    0.08   0.184   19.10    1.09
RFGC2262    0.94    0.07    0.52    0.09   16.07    0.19    0.42   0.449   15.93    0.00
RFGC2270    5.53    0.47    0.54    0.13   19.87    0.26    0.47   0.084   19.80    3.49
RFGC2277    1.17    0.05    0.30    0.05   17.82    0.17    0.29   0.245   17.80    0.59
RFGC2284    1.14    0.01    0.24    0.05   18.02    0.23    0.19   0.163   17.88    1.35
RFGC2285    2.95    0.28    0.29    0.06   19.04    0.28    0.22   0.074   18.87    4.12
RFGC2315    5.87    0.13    0.92    0.18   18.81    0.20    0.88   0.150   18.77    1.55
RFGC2335    7.64    0.03    1.22    0.17   17.94    0.14    1.15   0.151   17.90    1.53
RFGC2373    4.57    0.07    1.41    0.30   16.86    0.22    1.32   0.288   16.82    0.35
RFGC2381    3.34    0.23    1.53    0.30   16.81    0.22    1.47   0.441   16.78    0.00
RFGC2391    3.29    0.03    1.05    0.23   17.01    0.22    0.96   0.293   16.97    0.33
RFGC2411    6.73    0.33    1.13    0.23   18.21    0.20    1.02   0.152   18.17    1.51
RFGC2424    3.08    0.05    0.72    0.15   17.51    0.23    0.61   0.199   17.42    0.94
RFGC2429    2.14    0.37    0.31    0.08   18.76    0.32    0.25   0.119   18.64    2.21
RFGC2441    4.26    0.88    1.12    0.23   18.09    0.45    1.12   0.263   18.09    0.48
RFGC2444    8.32    1.56    1.15    0.25   18.54    0.29    1.04   0.124   18.47    2.06
RFGC2477    5.24    0.13    1.31    0.21   17.41    0.17    1.28   0.245   17.39    0.59
RFGC2495    0.79    0.00    0.26    0.08   18.98    0.30    0.25   0.319   18.95    0.23
RFGC2504    2.00    0.28    0.82    0.21   16.39    0.42    0.79   0.395   16.37    0.00
RFGC2517    1.61    0.08    0.48    0.13   17.53    0.26    0.42   0.258   17.42    0.50
RFGC2528    6.82    0.99    0.94    0.20   18.80    0.29    0.85   0.125   18.76    2.05
RFGC2572    7.42    0.01    1.58    0.30   17.18    0.22    1.44   0.194   17.10    0.98
RFGC2579    4.86    0.37    0.95    0.25   18.31    0.31    0.88   0.181   18.28    1.12
RFGC2624    3.51    0.11    0.73    0.14   16.29    0.20    0.64   0.181   16.21    1.12
RFGC2682    3.44    0.22    1.59    0.52   16.70    0.42    1.46   0.424   16.66    0.00
RFGC2693    2.55    0.54    0.62    0.13   17.49    0.38    0.51   0.200   17.37    0.93
RFGC2742    1.24    0.03    0.42    0.08   16.96    0.24    0.38   0.305   16.91    0.28
RFGC2747    6.66    0.25    1.01    0.16   18.08    0.22    0.90   0.134   18.01    1.84
RFGC2756    1.76    0.21    0.42    0.10   17.27    0.32    0.37   0.212   17.20    0.82
RFGC2774    3.85    1.38    0.41    0.17   21.00    0.58    0.40   0.103   20.97    2.67
RFGC2826    1.60    0.03    0.54    0.09   17.06    0.17    0.49   0.305   17.01    0.28
RFGC2835    3.93    0.05    0.75    0.14   16.90    0.20    0.60   0.152   16.77    1.51
RFGC2860    1.12    0.01    0.46    0.13   16.47    0.29    0.36   0.320   16.29    0.23
RFGC2864    4.26    0.06    1.08    0.29   17.27    0.27    1.03   0.243   17.24    0.60
RFGC2937    8.78    2.05    0.45    0.20   18.97    0.62    0.40   0.046   18.89    7.26
RFGC2946    3.00    0.01    0.55    0.12   17.41    0.23    0.49   0.162   17.33    1.36
RFGC2974    5.07    0.66    1.03    0.15   17.61    0.22    0.89   0.175   17.53    1.20
RFGC2994    3.75    0.08    1.92    0.53   17.04    0.29    1.81   0.483   17.02    0.00
RFGC3079    5.10    0.31    1.65    0.48   16.10    0.30    1.56   0.306   16.09    0.28
RFGC3092    2.06    0.02    0.41    0.12   19.25    0.29    0.37   0.179   19.18    1.15
RFGC3111    5.14    0.07    0.59    0.12   18.63    0.21    0.45   0.088   18.47    3.29
RFGC3188    4.61    0.16    1.12    0.21   17.19    0.19    1.07   0.232   17.16    0.67
RFGC3247    8.03    0.15    1.44    0.34   17.59    0.24    1.39   0.173   17.58    1.22
RFGC3324    6.23    0.87    0.80    0.20   18.48    0.29    0.74   0.118   18.43    2.22
RFGC3385    3.03    0.10    0.88    0.21   15.53    0.30    0.84   0.278   15.50    0.40
RFGC3392    4.02    0.11    0.99    0.17   16.83    0.21    0.93   0.231   16.81    0.68
RFGC3430    4.62    0.02    0.99    0.16   17.44    0.17    0.99   0.215   17.44    0.80
RFGC3470    2.47    0.07    0.99    0.24   17.30    0.26    0.79   0.317   17.13    0.24
RFGC3478    6.81    0.36    1.54    0.23   16.64    0.19    1.48   0.218   16.60    0.77
RFGC3489    1.28    0.01    0.43    0.10   17.64    0.23    0.40   0.311   17.58    0.26
RFGC3595    5.64    0.73    0.94    0.15   17.52    0.22    0.87   0.154   17.47    1.48
RFGC3607    4.27    0.06    0.72    0.10   18.31    0.15    0.61   0.144   18.22    1.66
RFGC3608    6.11    0.12    0.87    0.16   17.90    0.23    0.72   0.117   17.76    2.24
RFGC3731    5.17    0.09    0.89    0.13   17.82    0.16    0.82   0.159   17.76    1.41
RFGC3848    2.67    0.13    0.49    0.11   17.29    0.24    0.44   0.165   17.22    1.32
RFGC3863    5.22    0.09    0.97    0.19   17.22    0.24    0.84   0.161   17.12    1.37
RFGC3903    2.95    0.27    0.48    0.08   17.94    0.25    0.40   0.136   17.83    1.81
RFGC3908    1.64    0.07    0.52    0.06   16.65    0.20    0.50   0.307   16.61    0.28
RFGC3926    6.73    0.01    0.86    0.16   18.22    0.20    0.74   0.110   18.14    2.47
RFGC4004    6.33    0.18    1.22    0.32   17.67    0.32    1.06   0.167   17.58    1.29
RFGC4005    3.07    0.04    0.40    0.08   19.36    0.22    0.33   0.107   19.23    2.54
RFGC4078    4.56    0.12    1.11    0.20   16.09    0.27    1.01   0.222   16.04    0.75
RFGC4081    2.70    0.05    1.13    0.29   17.04    0.26    0.94   0.347   16.96    0.14
RFGC4156    4.81    0.08    0.89    0.11   17.73    0.16    0.84   0.174   17.69    1.21
RFGC4170    4.93    0.33    0.28    0.06   20.44    0.26    0.25   0.050   20.37    6.53
RFGC4180    6.73    0.24    0.77    0.13   18.81    0.21    0.73   0.108   18.76    2.52

